Measurement of the inclusive cross-sections of single top-quark and top-antiquark $t$-channel production in $pp$ collisions at $\sqrt{s}$ = 13 TeV with the ATLAS detector

A measurement of the $t$-channel single-top-quark and single-top-antiquark production cross-sections in the lepton+je ts channel is presented, using 3.2 fb$^{-1}$ of proton--proton collision data at a centre-of-mass energy of 13 TeV, recorded with the ATLAS detector at the LHC in 2015. Events are selected by requiring one charged lepton (electron or muon), missing transverse momentum, and two jets with high transverse momentum, exactly one of which is required to be $b$-tagged. Using a binned maximum-likelihood fit to the discriminant distribution of a neural network, the cross-sections are determined to be $\sigma(tq) = 156 \pm 5 \, (\mathrm{stat.}) \pm 27 \, (\mathrm{syst.}) \pm 3\,(\mathrm{lumi.})$ pb for single top-quark production and $\sigma(\bar{t}q) = 91 \pm 4 \, (\mathrm{stat.}) \pm 18 \, (\mathrm{syst.}) \pm 2\,(\mathrm{lumi.})$ pb for single top-antiquark production, assuming a top-quark mass of 172.5 GeV. The cross-section ratio is measured to be $R_t = \sigma(tq)/\sigma(\bar{t}q) = 1.72 \pm 0.09 \, (\mathrm{stat.}) \pm 0.18 \, (\mathrm{syst.})$.

==> Metadata.txt <==
Title: Measurement of the inclusive cross-sections of single top-quark and
top-antiquark $t$-channel production in $pp$ collisions at $\sqrt{s}$ = 13 TeV with the ATLAS detector

Abstract: 
A measurement of the $t$-channel single-top-quark and single-top-antiquark production cross-sections in the lepton+jets
channel is presented, using 3.2 fb$^{-1}$ of proton--proton collision data at a centre-of-mass energy of 13 TeV, 
recorded with the ATLAS detector at the LHC in 2015.
Events are selected by requiring one charged lepton (electron or muon), missing transverse momentum, 
and two jets with high transverse momentum, exactly one of which is required to be $b$-tagged.
Using a binned maximum-likelihood fit to the discriminant distribution of a neural network,
the cross-sections are determined to be
$\sigma(tq)      =  156 \pm 5  \, (\mathrm{stat.}) \pm 27 \, (\mathrm{syst.}) \pm 3\,(\mathrm{lumi.})$ pb
for single top-quark production and 
$\sigma(\bar{t}q) =   91 \pm 4  \, (\mathrm{stat.}) \pm 18 \, (\mathrm{syst.}) \pm 2\,(\mathrm{lumi.})$ pb
for single top-antiquark production, assuming a top-quark mass of 172.5 GeV.
The cross-section ratio is measured to be $R_t = \sigma(tq)/\sigma(\bar{t} q) = 1.72 \pm 0.09  \, (\mathrm{stat.}) \pm
0.18 \, (\mathrm{syst.})$. All results are in agreement with Standard Model predictions.


Comments: 25 pages plus author list + cover pages (43 pages total), 6 figures, 5 tables, submitted to JHEP, All figures including auxiliary figures are available at https://atlas.web.cern.ch/Atlas/GROUPS/PHYSICS/PAPERS/TOPQ-2015-15

Report-no: CERN-EP-2016-197

